Speed scaling with power down scheduling for agreeable deadlines

We consider the problem of scheduling on a single processor a given set of n jobs. Each job j has a workload w_j and a release time r_j. The processor can vary its speed and hibernate to reduce energy consumption. In a schedule minimizing overall consumed energy, it might be that some jobs complete arbitrarily far from their release time. So in order to guarantee some quality of service, we would like to impose a deadline d_j=r_j+F for every job j, where F is a guarantee on the *flow time*. We provide an O(n^3) algorithm for the more general case of *agreeable deadlines*, where jobs have release times and deadlines and can be ordered such that for every i<j, both r_i<=r_j and d_i<=d_j.

==> example.pdf_t <==
%% Creator: Inkscape inkscape 0.48+devel, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{994.4pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.42777051)%
    \put(0,0){\includegraphics[width=\unitlength]{example.pdf}}%
    \put(0.00300667,0.32185653){\makebox(0,0)[lb]{\smash{w1=1}}}%
    \put(0.17671307,0.29025793){\makebox(0,0)[lb]{\smash{w2=1}}}%
    \put(0.17671307,0.25865934){\makebox(0,0)[lb]{\smash{w3=1}}}%
    \put(0.29251734,0.22706075){\makebox(0,0)[lb]{\smash{w4=2}}}%
    \put(0.33594395,0.19546216){\makebox(0,0)[lb]{\smash{w5=2}}}%
    \put(0.36489503,0.16386357){\makebox(0,0)[lb]{\smash{w6=3}}}%
    \put(0.50965033,0.13226497){\makebox(0,0)[lb]{\smash{w7=3}}}%
    \put(0.63993017,0.10066638){\makebox(0,0)[lb]{\smash{w8=2}}}%
    \put(0.74125892,0.06906778){\makebox(0,0)[lb]{\smash{w9=3}}}%
    \put(0.75573444,0.03746919){\makebox(0,0)[lb]{\smash{w10=3}}}%
    \put(0.87153872,0.00587061){\makebox(0,0)[lb]{\smash{w11=3}}}%
    \put(0.14776202,0.38505371){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.17671307,0.39558657){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.22013969,0.39032014){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.29251734,0.40611944){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.33594395,0.38505371){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.36489503,0.38505371){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.63993017,0.38505371){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.68335674,0.40085301){\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.74125892,0.38505371){\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.77020997,0.39734205){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.87153872,0.38505371){\makebox(0,0)[lb]{\smash{11}}}%
  \end{picture}%
\endgroup


==> squeeze.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{squeeze.pdf}%
\end{picture}%
\setlength{\unitlength}{3079sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7152,5715)(1486,-7414)
\put(4181,-2646){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(3676,-5836){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$d_k$}%
}}}}
\put(4201,-4261){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(1501,-6961){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}deadline event}%
}}}}
\put(1501,-5461){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}split event}%
}}}}
\put(1501,-3961){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}merge event}%
}}}}
\put(2701,-2386){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(2626,-2686){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$t$}%
}}}}
\put(3451,-5236){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$k$}%
}}}}
\put(3226,-6661){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(3151,-5236){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(2926,-3811){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(3076,-2386){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i+1$}%
}}}}
\put(1501,-2461){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}squeeze}%
}}}}
\put(2851,-4261){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u-\ell$}%
}}}}
\put(4051,-2386){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$b$}%
}}}}
\put(3151,-7336){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$d_{i-1}$}%
}}}}
\end{picture}%

